Flexible categorization for auditing using formal concept analysis and Dempster-Shafer theory

Categorization of business processes is an important part of auditing. Large amounts of transnational data in auditing can be represented as transactions between financial accounts using weighted bipartite graphs. We view such bipartite graphs as many-valued formal contexts, which we use to obtain explainable categorization of these business processes in terms of financial accounts involved in a business process by using methods in formal concept analysis. The specific explainability feature of the methodology introduced in the present paper provides several advantages over e.g.~non-explainable machine learning techniques, and in fact, it can be taken as a basis for the development of algorithms which perform the task of clustering on transparent and accountable principles. Here, we focus on obtaining and studying different ways to categorize according to different extents of interest in different financial accounts, or interrogative agendas, of various agents or sub-tasks in audit. We use Dempster-Shafer mass functions to represent agendas showing different interest in different set of financial accounts. We propose two new methods to obtain categorizations from these agendas. We also model some possible deliberation scenarios between agents with different interrogative agendas to reach an aggregated agenda and categorization. The framework developed in this paper provides a formal ground to obtain and study explainable categorizations from the data represented as bipartite graphs according to the agendas of different agents in an organization (e.g.~an audit firm), and interaction between these through deliberation.

==> reviews.txt <==
Nevertheless, I have several remarks and comments in order to improve the readability of paper:
- p. 7: Preliminaries - the notation with ([c]) is very confusing. Try to use another mathematical version of notation
- please check if your template is correct for Information Sciences journal, moreover I suppose that only 50 references are able to include in this type of papers, but you should check it also in the recommendations for authors.

Reviewer #3:
The idea of the paper is interesting and promising.
As author say:
"This paper initiates a new line of research combining modal logic for describing and reasoning about agendas
and interactions, formal concept analysis for modelling explainable categorizations, and Dempster-Sha
theory, for representing and computing uncertainties and many-valued priorities in categorizing nodes in bipartite
graphs regarded as formal contexts."
The problem is that usage of math in this paper is often not appropriate and this makes reading this rather upleasant.


content:
6 - this basic crisp version considers two values only (yes/no) hence it does not correspondent to the Example from 2 which considers values from $[-1,1]$
7 - some commentary about motivation, names, definitions and usage of belief, plausibility and mass functions should be added
7 - some (common) illustrative example of belief, plausibility and mass functions should be added
15 etc - some running illustrative example of all these new-defined notions would help a readers to understand them properly (and help the authors to use math more properly)
18 - it should be shown that $m_1\oplus m_2$ and $m_1\cup m_2$ are really mass functions
20 - it should be shown that $m_1\oplus_S m_2$, $m_1\cup_S m_2$, and $m_1\cap_S m_2$ are really mass functions
- 14, Example 15 - by the definition of a mass function, its domain is the power set of something; is $\mathcal R$ the power set of something? if yes, why it is not written in such way? if not, $m'$ can not be a mass function
- the mathematical definitions can use such originally non-math notions but these notions have to be correctly defined using by mathematical notions (basic or defined yet)
  9, Type - where is the mathematical definition of "an interrogative agenda"?
  12 - where is the mathematical definition of "to substitute an issue with an issue"?
  14 - where is the mathematical definition of "an organization"?
  etc. etc.


formal:
6 - the notation $Cl$ is used for two different functions
8 - the notations $\matcal E_...$ are never used
8 - what is the index $u$ in $x_u$?
9 - it should be said that edges in $E$ are oriented
16 - a square matrix $S$ with general term $S(W,Y)$ > a function $S$ from $\powerset(X)\times\powerset(X)$ to $[0,1]$
16, Definition 19 etc. - a quantifier should be used in the beginning of a formula, not in its end
16 - "It is well known that ...": some reference is missing
17, Definition 21 - an "up-set" was not defined; this name seems obsolent
18 - why "pignistic" has teh abbreviation "bet"?
18 - the "$\cup$" sign has its fixed mean yet hence some another sign should be used for this
22 - the examples (including teir figures) should be moved to notion which they illustrate
22 - it will be better to see $R$ in a table form
30 - texts in a table column should have the left alignment
- one of the basic rule of mathematical-typographical rule is that a variable is denotet by a single (Greek or Latin) letter () and it is written in italics; contrary,  the abbreviation of the name for an individuals (e.g. a constant or a (named) function) _is_not_ in italics
  6 - $\mathbb P$ should be in italics
  6 - contrary, $\mathcal P$ (for the power set) should not be in italics
  6 - $Cl$ (for the closure) should not be in italics
  6 - $L$ (for the concept lattice (?)) should not be in italics
  6 - contrary, $\mathbb L$ should be in italics
  7 - $\bel$ is a variable for a function (there are many such belief fuctions) hence it should be in italics and denoted by one letter (e.g. $b$)
  7 - $\pl$ is a variable for a function (there are many such plausibility fuctions) hence it should be in italics and denoted by one letter (e.g. $p$)
  7 - $\m$ is a variable for a function (there are many such mass fuctions) hence it should be in italics (as it is in Definition 1)
  7, (3.6) - contrary, $\bel$ is typographically OK, but its index $\m$ should be in italics     
  7, (3.7) - contrary, $\m$ is typographically OK, but its index $\bel$ should be in italics and denoted by one letter     
  7, Definition 1 - $q$ should not be in italics (but its index $m$ yes)
  8 - $J$ and $M$ should not be in italics
  8 - $E$ should not be in italics
  8 - $\mathbb D$ should be in italics
  9 - $\mathbb G$ should be in italics
  9 - "c" in $()^c$ shold not be in italics
  16, Definition 19 - the indices $pl$, $q$, $s$, $d$ of $\le$ shold not be in italics
  18 - $bet$, $Pl$ should not be in italics


typoes:
3 - management , information > management, information
5 - $a_1$-$a_{12}$ > $a_1$\endash-$a_{12}$
5 - $x_1$-$x_6$ > $x_1$\endash-$x_6$
5, 21 - $x_1$-tax > $x_1$ \endash tax; etc.
8 - this partitions is a partition of $X'$ not $X$
11 - gven > given
11 - where should not be intented
12 - $R(n,j,m)$ > $S(n,j,m)$
13 - f modal > of modal
16, Definition 19 - the used font should be unified
16, Definition 19 etc. - the used quantifiers are rather strange
19 - deliberation- non > deliberation \endash\ non
21 - $\cap_s$ > $\cap_S$
21 - $\cup_s$ > $\cup_S$
29 - A - Financial > A \endash\ Financial
31 - B- concept > B \endash\ Concept



Reviewer #4: This is an interesting manuscript on the idea of combining Formal Concept Analysis (FCA) with Dempster-Shafer Theory. However, it has several serious drawbacks:

1. The authors present many well-known results from FCA using a mixed jargon notation.
2. There are some wrong results
3. The paper is too large.

A suggested remedy would be

1. Rewrite the material using pure FCA language using primes ' and " or arrows (Chech notation) and refer to old results without re-proving them, see comments below.
2. Correct the statements that imply that a concept lattice is always distributive (which is wrong), i.e., for all X and Y there is Z such that X'' U Y" = Z"
3. Break the paper in two.

I suggest to resubmit the paper upon careful revision.


Below I present an incomplete list of comments. The authors should find other problems themselves



p.6 Example should be supplied by a context, which will bring more understanding how the lattice arises from data.

p.6 categorizations obtained from different ?? given the agendas

p.7 If you use FCA, please use its terminology correctly,
The set of objects [[c]] is intuitively understood as the extension of the concept c, while the set of features ([c])
is understood as its intension.
->
The set of objects [[c]] (called extent) is intuitively understood as the extension of the concept c, while the set of features ([c]) (called intent) is understood as its intension.

The notation [[c]] and [c] is not used in FCA community. Please replace with standard primes (X)' or down(up)arrows

As is well known, any complete lattice
L is isomorphic to the concept lattice P+ of some formal context P.
->
As is well known, any complete lattice
L under quite natural conditions (e.g., if it is finite) is isomorphic to the concept lattice P+ of some formal context P.

p.7: This is wrong: "…they resemble powerset algebras in some
important respects, for instance in their being join-generated and meet-generated by their atoms and co-atoms
respectively." Lattices can contain meet- and join-irreducible elements, which are neither atoms nor coatoms. Consider an element "in the middle of a lattice" with one upper and one lower negihbor.


p.9 Proposition 2 should be made more precise, e.g. "…is identified by some partition of the form EX :=…" should be supplied with description of the mapping that realizes the identification
J and M are reserved for join- and meet-irreducible elements of a lattice, not for the atoms

p.10: Proposition 3 states a well-known fact that the so-called contranominal scale, i.e., context of the form $(X,X\neq)$, generates a Boolean lattice, see e.g. [25].

Since \diamond j = \triangle j , then \diamond c = \triangle c !!! Something is wrong here.

\diamond j seems to be the closure (j)'' in FCA terms


p.11 Proposition 4: 
The equality 1. \diamond(c_1 \cup c2) = \diamond c_1  \sqcup \diamond c_2 can hold only when the lattice of closures is distributive, which is not generally the case
2 and 3 are well-known properties of "prime operators" or FCA or just mappings of Galois connection

Proposition 5 is a well-known fact, see [25]

….
p.16 Stability index of a formal concept, related to the one proposed in Def. 16 was introduced in
Sergei O. Kuznetsov:
On stability of a formal concept. Ann. Math. Artif. Intell. 49(1-4): 101-115 (2007)
